A Trace Finite Element Method for Vector-Laplacians on Surfaces

We consider a vector-Laplace problem posed on a 2D surface embedded in a 3D domain, which results from the modeling of surface fluids based on exterior Cartesian differential operators. The main topic of this paper is the development and analysis of a finite element method for the discretization of this surface partial differential equation. We apply the trace finite element technique, in which finite element spaces on a background shape-regular tetrahedral mesh that is surface-independent are used for discretization. In order to satisfy the constraint that the solution vector field is tangential to the surface we introduce a Lagrange multiplier. We show well-posedness of the resulting saddle point formulation. A discrete variant of this formulation is introduced which contains suitable stabilization terms and is based on trace finite element spaces. For this method we derive optimal discretization error bounds. Furthermore algebraic properties of the resulting discrete saddle point problem are studied. In particular an optimal Schur complement preconditioner is proposed. Results of a numerical experiment are included.

==> PlaneP1.dat <==
level	L2	L2order		U	Uorder
1	 1.14989	-	 13.4629	-
2	 0.326777	1.82	 7.14481	0.91
3	 0.0798326	2.03	 3.5258		1.02
4	 0.0194197	2.04	 1.73988	1.02
5	 0.00480067	2.02	 0.865345	1.01



==> PlaneP2.dat <==
level	L2	L2order		U	Uorder
1	0.124117	-	3.51118		-
2	0.0147629	3.07	0.890782	1.98
3	0.00185869	2.99	0.225459	1.98
4	0.000231286	3.01	0.0561922	2.00
5	2.89E-05	3.00	0.0140213	2.00




==> sphereP1-h.dat <==
level	L2	L2order	H1	H1order		U	Uorder	u_N	u_Norder	L2Lagr	L2LagrOrder	M	Morder	N_A	N_S	N	L2P
1	 1.03513	-	 4.82753	-	 5.10268	-	 0.531497	-		 50.7132	-	 113.386	-	 8.13636	6.69231	 66	8.88E-01
2	 0.206928	2.32	 2.25902	1.10	 2.38288	1.10	 0.12793	2.05		 1.32877	5.25	 2.37834	5.58	 17.3421	7	 38	1.63E-01
3	 0.0476665	2.12	 1.08638	1.06	 1.14437	1.06	 0.0185004	2.79		 0.332258	2.00	 0.671439	1.82	 34.9756	7.35	 41	4.39E-02
4	 0.0116737	2.03	 0.549132	0.98	 0.573557	1.00	 0.00382037	2.28		 0.1099	1.60	 0.215995	1.64	 69.0976	8.475	 41	1.10E-02
5	 0.00296081	1.98	 0.279415	0.97	 0.290547	0.98	 0.00093608	2.03		 0.0430346	1.35	 0.0829113	1.38	 138.429	9.21951	 42	2.81E-03



==> sphereP1-hinv.dat <==
level	L2	L2order	H1	H1order		U	Uorder	u_N	u_Norder	L2Lagr	L2LagrOrder	M	Morder	N_A	N_S	N	L2P
1	 1.1474	-	 4.91571	-	 5.25457	-	 0.606167	-	 50.955	-	 100.785	-	 8	7.53968	 64	9.74E-01
2	 0.348511	1.72	 2.63271	0.90	 2.89618	0.86	 0.270988	1.16	 1.92716	4.72	 3.882	4.70	 16.6579	13.5135	 38	2.19E-01
3	 0.130961	1.41	 1.45055	0.86	 1.56657	0.89	 0.113886	1.25	 0.934758	1.04	 1.9859	0.97	 32.9706	23.3333	 34	6.47E-02
4	 0.0510792	1.36	 0.736389	0.98	 0.796081	0.98	 0.048139	1.24	 0.440878	1.08	 1.10325	0.85	 64.2188	46.0645	 32	1.71E-02
5	 0.0163822	1.64	 0.364814	1.01	 0.396153	1.01	 0.0157343	1.61	 0.155141	1.51	 0.590402	0.90	 126.379	89.9286	 29	4.56E-03


